Anomaly Search over Composite Hypotheses in Hierarchical Statistical Models

Detection of anomalies among a large number of processes is a fundamental task that has been studied in multiple research areas, with diverse applications spanning from spectrum access to cyber-security. Anomalous events are characterized by deviations in data distributions, and thus can be inferred from noisy observations based on statistical methods. In some scenarios, one can often obtain noisy observations aggregated from a chosen subset of processes. Such hierarchical search can further minimize the sample complexity while retaining accuracy. An anomaly search strategy should thus be designed based on multiple requirements, such as maximizing the detection accuracy; efficiency, be efficient in terms of sample complexity; and be able to cope with statistical models that are known only up to some missing parameters (i.e., composite hypotheses). In this paper, we consider anomaly detection with observations taken from a chosen subset of processes that conforms to a predetermined tree structure with partially known statistical model. We propose Hierarchical Dynamic Search (HDS), a sequential search strategy that uses two variations of the Generalized Log Likelihood Ratio (GLLR) statistic, and can be used for detection of multiple anomalies. HDS is shown to be order-optimal in terms of the size of the search space, and asymptotically optimal in terms of detection accuracy. An explicit upper bound on the error probability is established for the finite sample regime. In addition to extensive experiments on synthetic datasets, experiments have been conducted on the DARPA intrusion detection dataset, showing that HDS is superior to existing methods.

==> figures/data/CBRW/bayes_risk_vs_levels_CBRW_BERN_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_loc1_-6_lambda0_0.1_loc2_10.0_sim_1000000.txt <==
4.0 0.8783562500000006
8.0 0.9892508500000018
16.0 1.045188249999999
32.0 1.1020084500000005
64.0 1.1801668899999977
128.0 1.2875983800000002


==> figures/data/CBRW/bayes_risk_vs_levels_CBRW_EXP_k_1_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_9863902.txt <==
4.0 0.07748036688943853
8.0 0.09936023693986347
16.0 0.12270109360583561
32.0 0.14910687330045833
64.0 0.18113225039684847
128.0 0.22379085680291017


==> figures/data/DS/bayes_risk_vs_levels_DS_BERN_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_loc1_-6_lambda0_0.1_loc2_10.0_sim_1000000.txt <==
4.0 0.14780257000000052
8.0 0.2527037700000037
16.0 0.46162620000000365
32.0 0.8798791600000021
64.0 1.713364369999999
128.0 3.378395729999977


==> figures/data/DS/bayes_risk_vs_levels_DS_EXP_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
4.0 0.05975814999999796
8.0 0.07994742999999978
16.0 0.11829189999999998
32.0 0.2026555599999891
64.0 0.3639248500000177
128.0 0.6845279800000047


==> figures/data/HDS/lallr/fixed/bayes_risk_vs_levels_HDS_BERN_k_1_fixed_size_True_lgllr_False_fork_2_c_0.01_loc1_-6_lambda0_0.1_loc2_10.0_sim_1000000.txt <==
4.0 0.33238104999999984
8.0 0.374180820000014
16.0 0.41435456999999654
32.0 0.45466150999999516
64.0 0.4944625800000035
128.0 0.5346077899999927


==> figures/data/HDS/lallr/fixed/bayes_risk_vs_levels_HDS_EXP_k_1_fixed_size_True_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
4.0 0.06756544000000078
8.0 0.08876895999999866
16.0 0.11037598000000268
32.0 0.13251689999999927
64.0 0.15496166999999983
128.0 0.17954006000000733


==> figures/data/HDS/lallr_est_move_out (unused)/fixed/bayes_risk_vs_levels_HDS_BERN_k_1_fixed_size_True_lgllr_False_fork_2_c_0.01_loc1_-6_lambda0_0.1_loc2_10.0_sim_1000000.txt <==
4.0 0.3569682799999779
8.0 0.39847976000000934
16.0 0.43839886000000244
32.0 0.4788251199999941
64.0 0.5187504799999924
128.0 0.5587077299999971


==> figures/data/HDS/lallr_est_move_out (unused)/fixed/bayes_risk_vs_levels_HDS_EXP_k_1_fixed_size_True_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
4.0 0.05170948000000052
8.0 0.07387265999999974
16.0 0.09703529000000086
32.0 0.12776909999999908
64.0 0.1624019299999987
128.0 0.1832876299999991


==> figures/data/HDS/lgllr/active/bayes_risk_vs_levels_HDS_EXP_k_1_fixed_size_False_lgllr_True_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_7930533.txt <==
4.0 0.04202572394545861
8.0 0.058935439148587364
16.0 0.07599593964892962
32.0 0.09363008745361595
64.0 0.11261412733672177
128.0 0.13463779042341578


==> figures/data/HDS/lgllr/fixed/bayes_risk_vs_levels_HDS_EXP_k_1_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1208647.txt <==
4.0 0.05169551744199172
8.0 0.07321601388473435
16.0 0.09461835286866069
32.0 0.11617720237594135
64.0 0.13847199950180036
128.0 0.1629711073622049


==> figures/data/IRW/bayes_risk_vs_levels_IRW_BERN_k_1_fixed_size_True_lgllr_False_fork_2_c_0.01_loc1_-6_lambda0_0.1_loc2_10.0_sim_1000000.txt <==
4.0 0.25422720000000243
8.0 0.30579236000000026
16.0 0.3459355799999878
32.0 0.38574538000001135
64.0 0.4258403199999887
128.0 0.4657180499999957


==> figures/data/IRW/bayes_risk_vs_levels_IRW_EXP_k_1_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_1000.0_sim_7515183.txt <==
4.0 0.052221443207414384
8.0 0.07350648030085934
16.0 0.09507384639115926
32.0 0.1172063685282938
64.0 0.14048611088572724
128.0 0.16615600977379139


==> figures/data/multi_anomaly/bayes_risk_vs_levels_CBRW_EXP_k_5_fixed_size_False_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
16.0 0.5489258500000096
32.0 0.6503029799999578
64.0 0.7570673800000118
128.0 0.8780870300000027
256.0 1.0287187100000044
512.0 1.2414741699999983


==> figures/data/multi_anomaly/bayes_risk_vs_levels_DS_EXP_k_5_fixed_size_False_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
16.0 0.30863143999999976
32.0 0.4592232400000017
64.0 0.729559950000051
128.0 1.257275909999999
256.0 2.3467679499999883
512.0 4.490667629999992


==> figures/data/multi_anomaly/bayes_risk_vs_levels_HDS_EXP_k_5_fixed_size_False_lgllr_True_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
16.0 0.3692535800000079
32.0 0.4621259600000151
64.0 0.5588092099999971
128.0 0.6678043699999977
256.0 0.8050864400000141
512.0 1.0048504500000057


==> figures/data/multi_anomaly/bayes_risk_vs_levels_HDS_EXP_k_5_fixed_size_True_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_500.5_sim_1000000.txt <==
16.0 0.5409842299999932
32.0 0.6542890699999748
64.0 0.7638134799999796
128.0 0.8758906000000118
256.0 1.089764440000005
512.0 1.4092617200000175


==> figures/data/multi_anomaly/bayes_risk_vs_levels_IRW_EXP_k_5_fixed_size_False_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_1000.0_sim_1000000.txt <==
16.0 0.36718988000001956
32.0 0.4580215499999943
64.0 0.5511343100000011
128.0 0.652697269999946
256.0 0.7719487100000249
512.0 0.9273860300000044


==> figures/data/multi_anomaly/bayes_risk_vs_levels_IRW_EXP_k_5_fixed_size_True_lgllr_False_fork_2_c_0.01_lambda0_1_lambda1_1000.0_min_lambda1_1000.0_sim_1000000.txt <==
16.0 0.46397765000000446
32.0 0.5759968899999963
64.0 0.6880228900000077
128.0 0.8044252600000091
256.0 0.9320038399999883
512.0 1.1766749299999977


==> figures/data/real_data/bayes_risk_vs_levels_CBRW_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_1000000.txt <==
4.0 0.05169296000000137
8.0 0.0703336000000002
16.0 0.09296681999999808
32.0 0.1316865999999997
64.0 0.2453743399999964


==> figures/data/real_data/bayes_risk_vs_levels_CBRW_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_20000.txt <==
4 0.05169296000000137
8 0.0703336000000002
16 0.09296681999999808
32 0.1316865999999997
64 0.2453743399999964
128 0.7715889999999967


==> figures/data/real_data/bayes_risk_vs_levels_DS_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_1000000.txt <==
4 0.07561691000000004
8 0.12052826000000164
16 0.210954419999998
32 0.39155681000000253
64 0.7521983600000153


==> figures/data/real_data/bayes_risk_vs_levels_DS_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_2169.txt <==
4 5.450091247672255
8 3.78001273236567
16 4.997597971415398
32 4.861450852375772
64 5.799356395816577
128 6.341591085773516


==> figures/data/real_data/bayes_risk_vs_levels_DS_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_5060.txt <==
4 0.07561691000000004
8 0.12052826000000164
16 0.210954419999998
32 0.39155681000000253
64 0.7521983600000153
128 22.068610671936774


==> figures/data/real_data/bayes_risk_vs_levels_DS_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_max_samples_1000_fork_2_c_0.01_nothing_1.0_sim_1000000.txt <==
4 0.18690734999999498
8 0.2313641200000001
16 0.3193302799999921
32 0.498866849999989
64 0.8579750700000183
128 1.5536749799999505


==> figures/data/real_data/bayes_risk_vs_levels_HDS_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_True_fork_2_c_0.01_nothasdasding_1.0_sim_1000000.txt <==
4.0 0.08330574999999886
8.0 0.11534739000000242
16.0 0.14831537999999972
32.0 0.18822573000000395
64.0 0.2640113299999945


==> figures/data/real_data/bayes_risk_vs_levels_HDS_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_True_max_samples_-1_fork_2_c_0.01_nothing_1.0_sim_1000000.txt <==
4 0.08330156000000119
8 0.11525095000000286
16 0.14826609999999985
32 0.18814216000000425
64 0.26387326000000444
128 0.5361326799999998


==> figures/data/real_data/bayes_risk_vs_levels_HDS_REAL_budget_None_p_nlelim_None_k_1_fixed_sssize_False_lgllr_True_fork_2_c_0.01_nothing_1.0_sim_20000.txt <==
4 0.08330574999999886
8 0.11534739000000242
16 0.14831537999999972
32 0.18822573000000395
64 0.2640113299999945
128 0.5382765000000005


==> figures/data/real_data/bayes_risk_vs_levels_IRW_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_1000000.txt <==
4.0 0.05885958999999945
8.0 0.07828862999999998
16.0 0.10346064999999996
32.0 0.14896899000000033
64.0 0.2849411000000001


==> figures/data/real_data/bayes_risk_vs_levels_IRW_REAL_budget_None_p_nlelim_None_k_1_fixed_size_False_lgllr_False_fork_2_c_0.01_nothing_1.0_sim_20000.txt <==
4 0.05885958999999945
8 0.07828862999999998
16 0.10346064999999996
32 0.14896899000000033
64 0.2849411000000001
128 1.0958429999999977

